Why Spectral Normalization Stabilizes GANs: Analysis and Improvements

Spectral normalization (SN) is a widely-used technique for improving the stability and sample quality of Generative Adversarial Networks (GANs). However, there is currently limited understanding of why SN is effective. In this work, we show that SN controls two important failure modes of GAN training: exploding and vanishing gradients. Our proofs illustrate a (perhaps unintentional) connection with the successful LeCun initialization. This connection helps to explain why the most popular implementation of SN for GANs requires no hyper-parameter tuning, whereas stricter implementations of SN have poor empirical performance out-of-the-box. Unlike LeCun initialization which only controls gradient vanishing at the beginning of training, SN preserves this property throughout training. Building on this theoretical understanding, we propose a new spectral normalization technique: Bidirectional Scaled Spectral Normalization (BSSN), which incorporates insights from later improvements to LeCun initialization: Xavier initialization and Kaiming initialization. Theoretically, we show that BSSN gives better gradient control than SN. Empirically, we demonstrate that it outperforms SN in sample quality and training stability on several benchmark datasets.

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/BSN/d_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/BSN/fid.txt <==
8.06

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/BSN/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/BSN/inception_score_mean.txt <==
2.19

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/BSN/n_dis.txt <==
1

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_diff_gamma/d_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_diff_gamma/fid.txt <==
7.29

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_diff_gamma/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_diff_gamma/inception_score_mean.txt <==
2.34

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_diff_gamma/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_no_gamma/d_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_no_gamma/fid.txt <==
8.34

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_no_gamma/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_no_gamma/inception_score_mean.txt <==
2.17

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_no_gamma/n_dis.txt <==
1

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_same_gamma/d_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_same_gamma/fid.txt <==
7.40

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_same_gamma/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_same_gamma/inception_score_mean.txt <==
2.34

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_same_gamma/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/BSN/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/BSN/fid.txt <==
25.96

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/BSN/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/BSN/inception_score_mean.txt <==
7.70

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/BSN/n_dis.txt <==
1

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_diff_gamma/d_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_diff_gamma/fid.txt <==
41.18

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_diff_gamma/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_diff_gamma/inception_score_mean.txt <==
6.55

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_diff_gamma/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_no_gamma/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_no_gamma/fid.txt <==
28.64

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_no_gamma/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_no_gamma/inception_score_mean.txt <==
7.56

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_no_gamma/n_dis.txt <==
1

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_same_gamma/d_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_same_gamma/fid.txt <==
41.01

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_same_gamma/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_same_gamma/inception_score_mean.txt <==
6.64

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/cifar10/296/0.0,sn-double-gamma_best_sample/SN_same_gamma/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.0/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.0/fid.txt <==
242.51

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.0/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.0/inception_score_mean.txt <==
2.07

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.0/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.2/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.2/fid.txt <==
71.30

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.2/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.2/inception_score_mean.txt <==
13.55

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.2/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.4/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.4/fid.txt <==
70.88

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.4/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.4/inception_score_mean.txt <==
13.63

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.4/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.6/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.6/fid.txt <==
69.06

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.6/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.6/inception_score_mean.txt <==
13.24

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.6/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.0/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.0/fid.txt <==
72.18

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.0/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.0/inception_score_mean.txt <==
13.50

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.0/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.2/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.2/fid.txt <==
72.51

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.2/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.2/inception_score_mean.txt <==
13.04

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.2/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.4/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.4/fid.txt <==
69.12

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.4/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.4/inception_score_mean.txt <==
13.04

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.4/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.6/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.6/fid.txt <==
70.36

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.6/g_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.6/inception_score_mean.txt <==
12.62

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.6/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/BSN/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/BSN/fid.txt <==
42.78

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/BSN/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/BSN/inception_score_mean.txt <==
9.46

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/BSN/n_dis.txt <==
1

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_diff_gamma/d_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_diff_gamma/fid.txt <==
56.14

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_diff_gamma/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_diff_gamma/inception_score_mean.txt <==
8.88

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_diff_gamma/n_dis.txt <==
5

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_no_gamma/d_lr.txt <==
0.0002

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_no_gamma/fid.txt <==
44.38

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_no_gamma/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_no_gamma/inception_score_mean.txt <==
9.26

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_no_gamma/n_dis.txt <==
1

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_same_gamma/d_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_same_gamma/fid.txt <==
53.94

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_same_gamma/g_lr.txt <==
0.0001

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_same_gamma/inception_score_mean.txt <==
8.96

==> V5(ICML2021_camera_ready)_arXiv/figure/sample_quality/stl10/301/0.0,sn-double-gamma_best_sample/SN_same_gamma/n_dis.txt <==
5

==> figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/BSN/inception_score_mean.txt <==
2.19

==> figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_diff_gamma/inception_score_mean.txt <==
2.34

==> figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_no_gamma/inception_score_mean.txt <==
2.17

==> figure/sample_quality/celeba/314/0.0,sn-double-gamma_best_sample/SN_same_gamma/inception_score_mean.txt <==
2.34

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.0/d_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.0/g_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.0/n_dis.txt <==
5

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.2/d_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.2/g_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.2/n_dis.txt <==
5

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.4/d_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.4/g_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.4/n_dis.txt <==
5

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.6/d_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.6/g_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/BSN_1.6/n_dis.txt <==
5

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.0/d_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.0/g_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.0/n_dis.txt <==
5

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.2/d_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.2/g_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.2/n_dis.txt <==
5

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.4/d_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.4/g_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.4/n_dis.txt <==
5

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.6/d_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.6/g_lr.txt <==
0.0002

==> figure/sample_quality/imagenet/303/0.0,sn-double_best_sample/SN_1.6/n_dis.txt <==
5
